Low-synchronization Arnoldi Methods for the Matrix Exponential with Application to Exponential Integrators

High order exponential integrators require computing linear combination of exponential like $\varphi$-functions of large matrices $A$ times a vector $v$. Krylov projection methods are the most general and remain an efficient choice for computing the matrix-function-vector-product evaluation when the matrix is $A$ is large and unable to be explicitly stored, or when obtaining information about the spectrum is expensive. The Krylov approximation relies on the Gram-Schmidt (GS) orthogonalization procedure to produce the orthonormal basis $V_m$. In parallel, GS orthogonalization requires \textit{global synchronizations} for inner products and vector normalization in the orthogonalization process. Reducing the amount of global synchronizations is of paramount importance for the efficiency of a numerical algorithm in a massively parallel setting. We improve the parallel strong scaling properties of exponential integrators by addressing the underlying bottleneck in the linear algebra using low-synchronization GS methods. The resulting orthogonalization algorithms have an accuracy comparable to modified Gram-Schmidt yet are better suited for distributed architecture, as only one global communication is required per orthogonalization-step. We present geophysics-based numerical experiments and standard examples routinely used to test stiff time integrators, which validate that reducing global communication leads to better parallel scalability and reduced time-to-solution for exponential integrators.

==> ac/epi4/med_cwy1s.txt <==
100 162.06443524360657 
400 45.107776403427124 
625 30.11629843711853 
1600 15.376039743423462 
2500 11.912676095962524 


==> ac/epi4/med_cwyne.txt <==
100 298.6695113182068 
400 85.61777901649475 
625 61.606361627578735 
1600 33.2992799282074 
2500 27.8451931476593 


==> ac/epi4/med_cwyne1s.txt <==
100 148.30841827392578 
400 37.95295453071594 
625 26.21470046043396 
1600 13.764362812042236 
2500 9.023398876190186 


==> ac/epi4/med_icwy1s.txt <==
100 162.29054760932922 
400 46.78494668006897 
625 34.5269832611084 
1600 14.532382726669312 
2500 12.20510458946228 


==> ac/epi4/med_icwyne1s.txt <==
100 148.05278873443604 
400 37.70244908332825 
625 26.428733110427856 
1600 13.423354625701904 
2500 9.418519020080566 


==> ac/epi4/med_kiops.txt <==
100 167.74140524864197 
400 49.596956729888916 
625 30.67280626296997 
1600 15.254300355911255 
2500 12.54408884048462 


==> ac/epi4/med_pmex1s.txt <==
100 163.39558935165405 
400 46.26713967323303 
625 30.811810970306396 
1600 16.30959916114807 
2500 12.574241161346436 


==> ac/epi4/med_pmexne1s.txt <==
100 150.72247505187988 
400 40.35322880744934 
625 26.479381322860718 
1600 14.064484357833862 
2500 9.23771595954895 


==> ac/epi5/med_cwy1s.txt <==
100 170.2102608680725 
400 46.304826498031616 
625 31.050734758377075 
1600 17.15266728401184 
2500 12.304612874984741 


==> ac/epi5/med_cwyne.txt <==
100 327.6913712024689 
400 89.7436773777008 
625 63.71336913108826 
1600 41.4178466796875 
2500 29.996448040008545 


==> ac/epi5/med_cwyne1s.txt <==
100 154.59407448768616 
400 40.172905921936035 
625 27.847941398620605 
1600 14.360494613647461 
2500 9.78005313873291 


==> ac/epi5/med_icwy1s.txt <==
100 170.26822304725647 
400 46.74039173126221 
625 32.84957695007324 
1600 18.723846435546875 
2500 12.353229999542236 


==> ac/epi5/med_icwyne1s.txt <==
100 153.947607755661 
400 41.73310399055481 
625 27.82068133354187 
1600 14.093224287033081 
2500 9.941334009170532 


==> ac/epi5/med_kiops.txt <==
100 202.95108199119568 
400 53.8935010433197 
625 37.61823487281799 
1600 21.025602102279663 
2500 14.846893787384033 


==> ac/epi5/med_pmex1s.txt <==
100 176.39389967918396 
400 48.517245054244995 
625 35.177263021469116 
1600 17.596595287322998 
2500 12.313156604766846 


==> ac/epi5/med_pmexne1s.txt <==
100 157.98590445518494 
400 40.90857815742493 
625 28.715888023376465 
1600 15.049205303192139 
2500 10.387609958648682 


==> ac/epi6/med_cwy1s.txt <==
100 176.45486903190613 
400 48.015645265579224 
625 31.650464296340942 
1600 15.8905611038208 
2500 13.557362794876099 


==> ac/epi6/med_cwyne.txt <==
100 322.2494113445282 
400 88.71516370773315 
625 66.7850079536438 
1600 39.407015323638916 
2500 30.265111207962036 


==> ac/epi6/med_cwyne1s.txt <==
100 162.94031715393066 
400 42.01502251625061 
625 28.91938281059265 
1600 14.765007972717285 
2500 10.360772848129272 


==> ac/epi6/med_icwy1s.txt <==
100 177.70882320404053 
400 50.660913705825806 
625 33.47985219955444 
1600 17.040281057357788 
2500 14.403513669967651 


==> ac/epi6/med_icwyne1s.txt <==
100 161.96312999725342 
400 42.99332618713379 
625 28.991994857788086 
1600 14.405799150466919 
2500 10.117564916610718 


==> ac/epi6/med_kiops.txt <==
100 213.77084374427795 
400 63.4359769821167 
625 41.13015127182007 
1600 20.478190898895264 
2500 16.985782146453857 


==> ac/epi6/med_pmex1s.txt <==
100 181.42843437194824 
400 53.16253328323364 
625 34.07167148590088 
1600 17.14579200744629 
2500 14.543617725372314 


==> ac/epi6/med_pmexne1s.txt <==
100 166.663578748703 
400 44.11536455154419 
625 29.62630605697632 
1600 15.236773490905762 
2500 10.762642860412598 


==> ac/srerk3/med_cwy1s.txt <==
100 303.41452836990356 
400 81.73121619224548 
625 53.88960289955139 
1600 27.115915298461914 
2500 20.655051231384277 


==> ac/srerk3/med_cwyne.txt <==
100 501.18724250793457 
400 140.21086168289185 
625 94.7426586151123 
1600 58.98279070854187 
2500 45.23449206352234 


==> ac/srerk3/med_cwyne1s.txt <==
100 272.88368010520935 
400 72.20743131637573 
625 47.44683504104614 
1600 22.35305905342102 
2500 15.90983247756958 


==> ac/srerk3/med_icwy1s.txt <==
100 315.74234437942505 
400 82.85875582695007 
625 55.056957960128784 
1600 27.077420234680176 
2500 19.570705890655518 


==> ac/srerk3/med_icwyne1s.txt <==
100 273.86348485946655 
400 72.07009530067444 
625 47.58201026916504 
1600 22.40848660469055 
2500 16.271870374679565 


==> ac/srerk3/med_kiops.txt <==
100 283.40851306915283 
400 79.97070050239563 
625 60.91893172264099 
1600 28.172019958496094 
2500 20.902798175811768 


==> ac/srerk3/med_pmex1s.txt <==
100 304.24518394470215 
400 84.10984015464783 
625 56.15696597099304 
1600 29.46958565711975 
2500 20.3205304145813 


==> ac/srerk3/med_pmexne1s.txt <==
100 272.12739157676697 
400 73.14056777954102 
625 46.60623478889465 
1600 23.16266369819641 
2500 16.056586980819702 


==> ac/srerk6/med_cwy1s.txt <==
100 466.79871010780334 
400 123.15110945701599 
625 81.40280604362488 
1600 42.77227997779846 
2500 28.946632862091064 


==> ac/srerk6/med_cwyne.txt <==
100 884.3052711486816 
400 243.73199486732483 
625 165.5479176044464 
1600 104.96623039245605 
2500 80.20521640777588 


==> ac/srerk6/med_cwyne1s.txt <==
100 415.16093587875366 
400 108.06154727935791 
625 72.61528301239014 
1600 33.633403301239014 
2500 23.619283199310303 


==> ac/srerk6/med_icwy1s.txt <==
100 474.8691852092743 
400 125.40017056465149 
625 88.15284323692322 
1600 41.60107207298279 
2500 29.24993395805359 


==> ac/srerk6/med_icwyne1s.txt <==
100 413.2142834663391 
400 108.76015305519104 
625 72.32294058799744 
1600 33.42511606216431 
2500 24.89716625213623 


==> ac/srerk6/med_kiops.txt <==
100 502.61588287353516 
400 140.08748483657837 
625 93.77382159233093 
1600 48.50269174575806 
2500 34.00889277458191 


==> ac/srerk6/med_pmex1s.txt <==
100 461.0484850406647 
400 124.55932283401489 
625 81.81616806983948 
1600 40.71162247657776 
2500 29.241400241851807 


==> ac/srerk6/med_pmexne1s.txt <==
100 413.41393280029297 
400 110.85695147514343 
625 70.78222393989563 
1600 34.19605898857117 
2500 24.231908082962036 


==> adr/epi4/med_cwy1s.txt <==
100 279.3551073074341 
400 77.5977897644043 
625 53.55488967895508 
1600 25.572478532791138 
2500 18.772286891937256 


==> adr/epi4/med_cwyne.txt <==
100 364.6251931190491 
400 98.75147914886475 
625 64.59684586524963 
1600 37.37540102005005 
2500 25.47238516807556 


==> adr/epi4/med_cwyne1s.txt <==
100 248.41761684417725 
400 67.76574230194092 
625 44.18911957740784 
1600 19.56941318511963 
2500 14.742295742034912 


==> adr/epi4/med_icwy1s.txt <==
100 284.61300563812256 
400 77.39927983283997 
625 51.80496382713318 
1600 25.278217554092407 
2500 17.965677738189697 


==> adr/epi4/med_icwyne1s.txt <==
100 248.90189146995544 
400 66.51556754112244 
625 44.90604329109192 
1600 19.60068392753601 
2500 15.582375049591064 


==> adr/epi4/med_kiops.txt <==
100 279.6536726951599 
400 75.9490225315094 
625 50.60023283958435 
1600 25.118109703063965 
2500 18.781857013702393 


==> adr/epi4/med_pmex1s.txt <==
100 293.68849658966064 
400 78.0984296798706 
625 54.152365922927856 
1600 27.17151641845703 
2500 18.43112850189209 


==> adr/epi4/med_pmexne1s.txt <==
100 250.29655385017395 
400 67.5764513015747 
625 45.5090754032135 
1600 19.648268222808838 
2500 15.86445426940918 


==> adr/epi5/med_cwy1s.txt <==
100 289.22007632255554 
400 78.27440023422241 
625 60.5067400932312 
1600 27.312145709991455 
2500 18.97103452682495 


==> adr/epi5/med_cwyne.txt <==
100 346.0551676750183 
400 100.11050581932068 
625 70.16577100753784 
1600 34.91268467903137 
2500 26.190895080566406 


==> adr/epi5/med_cwyne1s.txt <==
100 261.44991540908813 
400 71.06709384918213 
625 45.51591777801514 
1600 20.20210289955139 
2500 15.770749807357788 


==> adr/epi5/med_icwy1s.txt <==
100 288.01924228668213 
400 80.16551733016968 
625 53.747610569000244 
1600 25.892481088638306 
2500 18.36755108833313 


==> adr/epi5/med_icwyne1s.txt <==
100 258.7355329990387 
400 69.22636914253235 
625 46.47513127326965 
1600 19.938511610031128 
2500 15.16157078742981 


==> adr/epi5/med_kiops.txt <==
100 280.7777485847473 
400 77.45183277130127 
625 54.416903257369995 
1600 26.72620439529419 
2500 19.51777482032776 


==> adr/epi5/med_pmex1s.txt <==
100 299.74036622047424 
400 82.42244267463684 
625 56.75303792953491 
1600 26.314128398895264 
2500 19.83996295928955 


==> adr/epi5/med_pmexne1s.txt <==
100 266.66855454444885 
400 69.9619972705841 
625 46.76813745498657 
1600 20.748581647872925 
2500 16.096543550491333 


==> adr/epi6/med_cwy1s.txt <==
100 303.1960799694061 
400 82.88742280006409 
625 56.565666913986206 
1600 26.372169494628906 
2500 19.324894666671753 


==> adr/epi6/med_cwyne.txt <==
100 372.3511872291565 
400 103.34978413581848 
625 68.88476991653442 
1600 37.607521295547485 
2500 26.614002227783203 


==> adr/epi6/med_cwyne1s.txt <==
100 265.2359530925751 
400 71.03593254089355 
625 49.26570916175842 
1600 21.10297703742981 
2500 15.221827745437622 


==> adr/epi6/med_icwy1s.txt <==
100 303.30983662605286 
400 81.83183479309082 
625 58.975871324539185 
1600 25.47892451286316 
2500 19.673821687698364 


==> adr/epi6/med_icwyne1s.txt <==
100 266.7919192314148 
400 70.70798778533936 
625 48.97070026397705 
1600 20.85956335067749 
2500 16.560699462890625 


==> adr/epi6/med_kiops.txt <==
100 296.1987946033478 
400 80.52615404129028 
625 53.3751277923584 
1600 25.423752307891846 
2500 18.33597493171692 


==> adr/epi6/med_pmex1s.txt <==
100 314.7006812095642 
400 84.8986189365387 
625 60.161102533340454 
1600 28.469232082366943 
2500 19.636250972747803 


==> adr/epi6/med_pmexne1s.txt <==
100 272.5981616973877 
400 72.19717288017273 
625 49.26232886314392 
1600 21.892785787582397 
2500 16.698177337646484 


==> adr/srerk3/med_cwy1s.txt <==
100 404.185654863569 
400 108.35017132759094 
625 71.98231244087219 
1600 34.76320219039917 
2500 22.79057264328003 


==> adr/srerk3/med_cwyne1s.txt <==
100 407.5580720901489 
400 108.2146532535553 
625 73.41200590133667 
1600 33.83949875831604 
2500 23.165546894073486 


==> adr/srerk3/med_icwy1s.txt <==
100 402.20790219306946 
400 108.10080194473267 
625 73.5000216960907 
1600 33.59343123435974 
2500 23.08030652999878 


==> adr/srerk3/med_icwyne1s.txt <==
100 407.4798958301544 
400 108.7708432674408 
625 73.26523661613464 
1600 33.17652606964111 
2500 22.177715063095093 


==> adr/srerk3/med_kiops.txt <==
100 435.7159516811371 
400 119.90430736541748 
625 80.35907125473022 
1600 37.02207016944885 
2500 25.970754384994507 


==> adr/srerk3/med_pmex1s.txt <==
100 415.0917365550995 
400 111.85545635223389 
625 73.23575067520142 
1600 34.76442360877991 
2500 23.868130445480347 


==> adr/srerk3/med_pmexne1s.txt <==
100 412.59317660331726 
400 110.81118416786194 
625 74.16328525543213 
1600 34.75507187843323 
2500 22.511061906814575 


==> adr/srerk6/med_cwy1s.txt <==
400 190.5820460319519 
625 131.1394703388214 
1600 56.10202717781067 
2500 38.544095039367676 


==> adr/srerk6/med_cwyne1s.txt <==
100 709.6735031604767 
400 188.39657306671143 
625 123.599191904068 
1600 56.388384103775024 
2500 38.12012505531311 


==> adr/srerk6/med_icwy1s.txt <==
100 738.552951335907 
400 190.49436450004578
625 123.9633936882019 
1600 57.508873462677 
2500 38.71610164642334

==> adr/srerk6/med_icwyne1s.txt <==
100 714.4166278839111 
400 192.037006855011 
625 125.5676965713501 
1600 58.945950984954834 
2500 38.35742807388306 


==> adr/srerk6/med_kiops.txt <==
100 668.3039236068726 
400 181.2135570049286 
625 121.63091826438904 
1600 55.97940969467163 
2500 38.862491607666016 


==> adr/srerk6/med_pmex1s.txt <==
100 696.9514071941376 
400 186.72917127609253 
625 125.85251522064209 
1600 57.3182737827301 
2500 38.550297021865845 


==> adr/srerk6/med_pmexne1s.txt <==
100 705.1150443553925 
400 188.03767085075378 
625 125.87890648841858 
1600 57.44017934799194 
2500 38.456701040267944 


==> burg/epi4/med_cwy1s.txt <==
100 82.77128767967224 
400 22.867619276046753 
625 15.09544825553894 
1600 7.5400331020355225 
2500 4.490930795669556 


==> burg/epi4/med_cwyne1s.txt <==
100 81.41630268096924 
400 22.58419942855835 
625 15.22025203704834 
1600 8.251536130905151 
2500 4.6647279262542725 


==> burg/epi4/med_icwy1s.txt <==
100 82.57549333572388 
400 22.461673498153687 
625 14.801383972167969 
1600 7.684736013412476 
2500 4.845625162124634 


==> burg/epi4/med_icwyne1s.txt <==
100 80.78809881210327 
400 22.467333555221558 
625 15.597997903823853 
1600 8.344933986663818 
2500 4.785965204238892 


==> burg/epi4/med_kiops.txt <==
100 83.12271404266357 
400 22.551538705825806 
625 15.323374509811401 
1600 7.072892665863037 
2500 6.200108051300049 


==> burg/epi4/med_pmex1s.txt <==
100 85.21669721603394 
400 22.784204721450806 
625 14.750677585601807 
1600 8.18838620185852 
2500 4.344533443450928 


==> burg/epi4/med_pmexne1s.txt <==
100 81.10220861434937 
400 22.763704299926758 
625 16.63483691215515 
1600 8.024329423904419 
2500 6.23275899887085 


==> burg/epi5/med_cwy1s.txt <==
100 102.17502951622009 
400 27.249564170837402 
625 20.33384132385254 
1600 9.604578733444214 
2500 6.070300817489624 


==> burg/epi5/med_cwyne1s.txt <==
100 101.59805393218994 
400 27.908207893371582 
625 18.823761463165283 
1600 8.617994785308838 
2500 5.6062798500061035 


==> burg/epi5/med_icwy1s.txt <==
100 102.1580502986908 
400 27.01623511314392 
625 19.340433359146118 
1600 9.578878164291382 
2500 5.670717239379883 


==> burg/epi5/med_icwyne1s.txt <==
100 101.09804725646973 
400 26.743019819259644 
625 18.29747176170349 
1600 9.900978088378906 
2500 5.7499072551727295 


==> burg/epi5/med_kiops.txt <==
100 102.85906291007996 
400 28.706769466400146 
625 19.858225345611572 
1600 9.833263397216797 
2500 5.46196722984314 


==> burg/epi5/med_pmex1s.txt <==
100 101.56289410591125 
400 27.206828594207764 
625 19.98726201057434 
1600 9.084700584411621 
2500 5.672405004501343 


==> burg/epi5/med_pmexne1s.txt <==
100 100.38278865814209 
400 27.211238145828247 
625 18.80028796195984 
1600 9.487044095993042 
2500 5.585468769073486 


==> burg/epi6/med_cwy1s.txt <==
100 117.52156853675842 
400 31.823198318481445 
625 22.172985792160034 
1600 9.906971216201782 
2500 6.639076232910156 


==> burg/epi6/med_cwyne1s.txt <==
100 116.78168082237244 
400 32.0401496887207 
625 22.85078763961792 
1600 9.922656059265137 
2500 7.37472677230835 


==> burg/epi6/med_icwy1s.txt <==
100 116.94080662727356 
400 31.86773157119751 
625 21.267454385757446 
1600 9.696028232574463 
2500 8.127866744995117 


==> burg/epi6/med_icwyne1s.txt <==
100 117.2757637500763 
400 31.740987539291382 
625 22.44698929786682 
1600 9.666815519332886 
2500 6.7505903244018555 


==> burg/epi6/med_kiops.txt <==
100 117.53714299201965 
400 33.680705070495605 
625 21.26737952232361 
1600 10.156556606292725 
2500 6.887761116027832 


==> burg/epi6/med_pmex1s.txt <==
100 117.20175409317017 
400 32.13921141624451 
625 22.340426683425903 
1600 9.777534246444702 
2500 7.257969617843628 


==> burg/epi6/med_pmexne1s.txt <==
100 117.92176246643066 
400 33.682008504867554 
625 23.65566062927246 
1600 10.102404594421387 
2500 7.824670314788818 


==> burg/srerk3/med_cwy1s.txt <==
100 93.92328906059265 
400 24.638845682144165 
625 17.139559745788574 
1600 8.17603588104248 
2500 5.008157730102539 


==> burg/srerk3/med_cwyne1s.txt <==
100 92.96836113929749 
400 25.86840271949768 
625 16.734219074249268 
1600 8.954974889755249 
2500 5.37060022354126 


==> burg/srerk3/med_icwy1s.txt <==
100 92.91562390327454 
400 25.15447211265564 
625 16.300530195236206 
1600 7.5013298988342285 
2500 5.536930799484253 


==> burg/srerk3/med_icwyne1s.txt <==
100 92.84296488761902 
400 24.211832761764526 
625 16.519769191741943 
1600 8.794665813446045 
2500 5.116606950759888 


==> burg/srerk3/med_kiops.txt <==
100 95.97395896911621 
400 25.556915283203125 
625 18.13848352432251 
1600 9.218096733093262 
2500 5.535008907318115 


==> burg/srerk3/med_pmex1s.txt <==
100 99.93072819709778 
400 26.23226809501648 
625 17.877871990203857 
1600 9.9590744972229 
2500 5.710869550704956 


==> burg/srerk3/med_pmexne1s.txt <==
100 99.15286564826965 
400 28.88489055633545 
625 18.302937030792236 
1600 9.203472375869751 
2500 5.9361724853515625 


==> burg/srerk6/med_cwy1s.txt <==
100 161.31432795524597 
400 44.3222119808197 
625 28.381091117858887 
1600 13.841270208358765 
2500 8.952964544296265 


==> burg/srerk6/med_cwyne1s.txt <==
100 163.3924663066864 
400 42.61880397796631 
625 28.87517237663269 
1600 12.93182635307312 
2500 9.379587650299072 


==> burg/srerk6/med_icwy1s.txt <==
100 161.274432182312 
400 44.96427798271179 
625 29.69545602798462 
1600 13.475827932357788 
2500 9.099756956100464 


==> burg/srerk6/med_icwyne1s.txt <==
100 165.30101251602173 
400 42.88118648529053 
625 28.817683935165405 
1600 12.817194700241089 
2500 9.106459140777588 


==> burg/srerk6/med_kiops.txt <==
100 161.4941964149475 
400 46.44161510467529 
625 30.483099937438965 
1600 13.746874570846558 
2500 9.075076341629028 


==> burg/srerk6/med_pmex1s.txt <==
100 176.2386338710785 
400 48.315393686294556 
625 30.309976816177368 
1600 13.630321264266968 
2500 9.691654920578003 


==> burg/srerk6/med_pmexne1s.txt <==
100 176.865074634552 
400 48.37102222442627 
625 30.886796474456787 
1600 14.244912147521973 
2500 9.56890082359314 


==> epi4/med_cwyne1s_c5.txt <==
864 112.30981540679932 
1176 86.3883843421936 
2646 44.531702280044556 
4704 32.481932163238525 
10584 21.17978835105896 


==> epi4/med_cwyne1s_c6.txt <==
864 142.55560064315796 
1176 109.09297513961792 
2646 56.46396613121033 
4704 40.62302803993225 
10584 26.682289123535156 


==> epi4/med_cwyne1s_c8.txt <==
864 178.4486391544342 
1176 136.10572290420532 
2646 70.78875136375427 
4704 51.05780792236328 
10584 32.579912185668945 


==> epi4/med_icwyne1s_c5.txt <==
864 114.02499485015869 
1176 84.56614136695862 
2646 44.530357122421265 
4704 32.17354226112366 
10584 20.953579902648926 


==> epi4/med_icwyne1s_c6.txt <==
864 142.96034574508667 
1176 108.98846817016602 
2646 55.844157457351685 
4704 42.027064085006714 
10584 26.64424967765808 


==> epi4/med_icwyne1s_c8.txt <==
864 178.25397729873657 
1176 138.75285458564758 
2646 71.22743678092957 
4704 51.635884523391724 
10584 32.84745192527771 


==> epi4/med_kiops_c5.txt <==
864 93.66025114059448 
1176 72.75143504142761 
2646 39.964372634887695 
4704 31.588386058807373 
10584 24.504166841506958 


==> epi4/med_kiops_c6.txt <==
864 149.23275423049927 
1176 100.9738302230835 
2646 68.84980654716492 
4704 47.562092304229736 
10584 43.037012338638306 


==> epi4/med_kiops_c8.txt <==
864 157.366961479187 
1176 117.61560034751892 
2646 67.03567004203796 
4704 51.9625129699707 
10584 39.29063653945923 


==> epi4/med_pmexne1s_c5.txt <==
864 113.36115860939026 
1176 86.2059428691864 
2646 46.38216042518616 
4704 33.764286518096924 
10584 21.500910997390747 


==> epi4/med_pmexne1s_c6.txt <==
864 129.2932014465332 
1176 98.82547760009766 
2646 52.45607304573059 
4704 37.908759117126465 
10584 24.51038384437561 


==> epi4/med_pmexne1s_c8.txt <==
864 155.36259841918945 
1176 120.71101188659668 
2646 62.804789304733276 
4704 45.39348816871643 
10584 29.057770252227783 


==> epi5/med_cwyne1s_c5.txt <==
864 112.5182375907898 
1176 85.73921418190002 
2646 44.273415327072144 
4704 33.846790075302124 
10584 20.921569347381592 


==> epi5/med_cwyne1s_c6.txt <==
864 141.6451394557953 
1176 107.65296816825867 
2646 56.82194447517395 
4704 40.55593132972717 
10584 26.449671030044556 


==> epi5/med_cwyne1s_c8.txt <==
864 174.84929394721985 
1176 132.33037209510803 
2646 72.13429403305054 
4704 50.32182765007019 
10584 31.853477001190186 


==> epi5/med_icwyne1s_c5.txt <==
864 112.40400242805481 
1176 85.48510336875916 
2646 44.69171071052551 
4704 32.7966947555542 
10584 21.05556893348694 


==> epi5/med_icwyne1s_c6.txt <==
864 141.87670302391052 
1176 107.08665037155151 
2646 56.95477318763733 
4704 40.12739157676697 
10584 26.462594985961914 


==> epi5/med_icwyne1s_c8.txt <==
864 173.9950921535492 
1176 132.3840217590332 
2646 71.30202460289001 
4704 49.28883409500122 
10584 31.91730046272278 


==> epi5/med_kiops_c5.txt <==
864 93.42427349090576 
1176 70.6206488609314 
2646 41.21958303451538 
4704 32.011942863464355 
10584 24.6307110786438 


==> epi5/med_kiops_c6.txt <==
864 154.50778675079346 
1176 97.31411337852478 
2646 71.24205303192139 
4704 47.8482825756073 
10584 44.001697301864624 


==> epi5/med_kiops_c8.txt <==
864 159.25268173217773 
1176 123.10689616203308 
2646 69.08390927314758 
4704 54.23063516616821 
10584 41.18959403038025 


==> epi5/med_pmexne1s_c5.txt <==
864 113.26051688194275 
1176 86.7496588230133 
2646 46.85145282745361 
4704 34.188416957855225 
10584 21.823145389556885 


==> epi5/med_pmexne1s_c6.txt <==
864 129.44738936424255 
1176 99.7136960029602 
2646 52.922996044158936 
4704 38.67769956588745 
10584 24.77491068840027 


==> epi5/med_pmexne1s_c8.txt <==
864 156.47474193572998 
1176 121.12286353111267 
2646 65.58269882202148 
4704 45.44054698944092 
10584 29.242059230804443 


==> epi6/med_cwyne1s_c5.txt <==
864 111.82060861587524 
1176 84.00185203552246 
2646 43.82720637321472 
4704 31.664637088775635 
10584 21.221431493759155 


==> epi6/med_cwyne1s_c6.txt <==
864 141.41552233695984 
1176 107.44576787948608 
2646 55.67247128486633 
4704 40.40788221359253 
10584 26.45063018798828 


==> epi6/med_cwyne1s_c8.txt <==
864 175.00339770317078 
1176 132.52551984786987 
2646 68.99745965003967 
4704 50.750800132751465 
10584 31.937567949295044 


==> epi6/med_icwyne1s_c5.txt <==
864 111.40577173233032 
1176 84.22607803344727 
2646 44.17204570770264 
4704 31.495486974716187 
10584 20.950655698776245 


==> epi6/med_icwyne1s_c6.txt <==
864 140.50948095321655 
1176 106.31487846374512 
2646 56.24300479888916 
4704 40.17293882369995 
10584 26.386448621749878 


==> epi6/med_icwyne1s_c8.txt <==
864 175.20086145401 
1176 132.34255003929138 
2646 69.50881886482239 
4704 50.75337219238281 
10584 31.904245853424072 


==> epi6/med_kiops_c5.txt <==
864 93.91819906234741 
1176 72.34716367721558 
2646 40.373164892196655 
4704 31.406925439834595 
10584 24.23533844947815 


==> epi6/med_kiops_c6.txt <==
864 157.46504402160645 
1176 95.84180045127869 
2646 73.58477139472961 
4704 49.82854509353638 
10584 45.176475524902344 


==> epi6/med_kiops_c8.txt <==
864 165.0005006790161 
1176 124.38657116889954 
2646 68.97897171974182 
4704 54.40323328971863 
10584 41.86491107940674 


==> epi6/med_pmexne1s_c5.txt <==
864 113.12431073188782 
1176 86.1714448928833 
2646 47.43366837501526 
4704 33.94702196121216 
10584 21.506367444992065 


==> epi6/med_pmexne1s_c6.txt <==
864 128.3795988559723 
1176 99.40644717216492 
2646 52.49258232116699 
4704 37.72368359565735 
10584 24.705037593841553 


==> epi6/med_pmexne1s_c8.txt <==
864 156.52316117286682 
1176 121.92920398712158 
2646 64.16244888305664 
4704 45.44162702560425 
10584 29.37052822113037 


==> srerk3/med_cwyne1s_c5.txt <==
864 192.62589049339294 
1176 146.33662796020508 
2646 76.78227138519287 
4704 55.327394247055054 
10584 36.49862337112427 


==> srerk3/med_cwyne1s_c6.txt <==
864 252.68856501579285 
1176 193.76448941230774 
2646 102.37718319892883 
4704 74.26661944389343 
10584 47.85350227355957 


==> srerk3/med_cwyne1s_c8.txt <==
864 301.395387172699 
1176 230.66766095161438 
2646 121.44261646270752 
4704 86.4239604473114 
10584 56.0010244846344 


==> srerk3/med_icwyne1s_c5.txt <==
864 194.57944560050964 
1176 148.18719863891602 
2646 78.43352746963501 
4704 54.89540195465088 
10584 37.68811559677124 


==> srerk3/med_icwyne1s_c6.txt <==
864 252.7676146030426 
1176 193.95040583610535 
2646 102.59635329246521 
4704 74.1494550704956 
10584 47.50342583656311 


==> srerk3/med_icwyne1s_c8.txt <==
864 303.73734617233276 
1176 230.5143551826477 
2646 120.4385335445404 
4704 88.25547528266907 
10584 56.17491698265076 


==> srerk3/med_kiops_c5.txt <==
864 162.26551508903503 
1176 125.72925591468811 
2646 70.40865206718445 
4704 55.25818848609924 
10584 43.11106014251709 


==> srerk3/med_kiops_c6.txt <==
864 244.81095600128174 
1176 184.3903033733368 
2646 120.23101234436035 
4704 87.96325635910034 
10584 68.85994672775269 


==> srerk3/med_kiops_c8.txt <==
864 244.7467861175537 
1176 189.30900168418884 
2646 107.52439570426941 
4704 84.23703336715698 
10584 64.0085039138794 


==> srerk3/med_pmexne1s_c5.txt <==
864 191.4376780986786 
1176 146.68931531906128 
2646 78.2887442111969 
4704 56.00596356391907 
10584 36.32059645652771 


==> srerk3/med_pmexne1s_c6.txt <==
864 221.96847200393677 
1176 172.05917358398438 
2646 92.16676831245422 
4704 66.18594527244568 
10584 42.4032723903656 


==> srerk3/med_pmexne1s_c8.txt <==
864 264.9914667606354 
1176 205.38389921188354 
2646 110.42043614387512 
4704 77.6556236743927 
10584 50.489569902420044 


==> srerk6/med_cwyne1s_c5.txt <==
864 324.6948790550232 
1176 248.69996404647827 
2646 127.82420682907104 
4704 92.47598195075989 
10584 60.592493534088135 


==> srerk6/med_cwyne1s_c6.txt <==
864 416.8817493915558 
1176 318.22296261787415 
2646 164.7084093093872 
4704 120.54462599754333 
10584 77.04163956642151 


==> srerk6/med_cwyne1s_c8.txt <==
864 490.8150441646576 
1176 377.6507158279419 
2646 199.11409163475037 
4704 140.81759595870972 
10584 91.05758857727051 


==> srerk6/med_icwyne1s_c5.txt <==
864 325.14553570747375 
1176 247.29217052459717 
2646 128.83763027191162 
4704 93.83673930168152 
10584 60.45092034339905 


==> srerk6/med_icwyne1s_c6.txt <==
864 416.0226409435272 
1176 315.0588574409485 
2646 166.18916511535645 
4704 119.06644582748413 
10584 77.03561282157898 


==> srerk6/med_icwyne1s_c8.txt <==
864 491.3493003845215 
1176 375.7389016151428 
2646 197.6923863887787 
4704 141.55243730545044 
10584 90.76585865020752 


==> srerk6/med_kiops_c5.txt <==
864 255.19942545890808 
1176 194.6731357574463 
2646 113.0152235031128 
4704 87.45996880531311 
10584 66.59757876396179 


==> srerk6/med_kiops_c6.txt <==
864 432.3855793476105 
1176 320.9356698989868 
2646 196.0489444732666 
4704 148.81119799613953 
10584 101.61074185371399 


==> srerk6/med_kiops_c8.txt <==
864 395.9684250354767 
1176 303.07124066352844 
2646 170.31034970283508 
4704 133.48022985458374 
10584 100.75141263008118 


==> srerk6/med_pmexne1s_c5.txt <==
864 308.5283966064453 
1176 234.69660186767578 
2646 126.54459142684937 
4704 90.00058484077454 
10584 57.90060877799988 


==> srerk6/med_pmexne1s_c6.txt <==
864 370.66529846191406 
1176 283.1617901325226 
2646 149.41499209403992 
4704 111.4733247756958 
10584 69.61568140983582 


==> srerk6/med_pmexne1s_c8.txt <==
864 438.9155824184418 
1176 337.03272438049316 
2646 182.1257565021515 
4704 127.90810990333557 
10584 82.5719587802887 

